Homogeneous nucleation in supersaturated vapors of methane, ethane, and carbon dioxide predicted by brute force molecular dynamics

Molecular dynamics (MD) simulation is applied to the condensation process of supersaturated vapors of methane, ethane, and carbon dioxide. Simulations of systems with up to a million particles were conducted with a massively parallel MD program. This leads to reliable statistics and makes nucleation rates down to the order of 10^30/(m^3 s) accessible to the direct simulation approach. Simulation results are compared to the classical nucleation theory (CNT) as well as the theory of Laaksonen, Ford, and Kulmala (LFK) which introduces a size dependence of the specific surface energy. CNT describes the nucleation of ethane and carbon dioxide excellently over the entire studied temperature range, whereas LFK provides a better approach to methane at low temperatures.

==> symbole.txt <==
a	Konstante für das Clustervolumen (\clusterconstant)
b	\energyfluctuation
c	Waermekapazitaet (\cv)
d
f
g
h
i	integer (\inta)
j	integer (\intb)
k	Boltzmann-Konstante (\kboltz)
\ell	integer (\intc)
m	molekulare Masse (\molecularmass)
n	Größe eines Clusters (\csizeb)
o
p	Druck (\pressure)
q	\releaseenergy
r	Abstand (\distance)
s	sterischer Faktor (\sterical)
t	Zeit (\timea)
u	Potential (\potential), Teil der inneren Energie (\internal)
v	Geschwindigkeit (\velocity)
w
x	real a (\reala)
y
z

A	
B	
C	Zahlendichte (\numdensity)
D
E	
F
G	freie Enthalpie (\gibbsenergy)
H	Enthalpie \enthalpy	
I	
J	Nukleationsrate (\nuclrate)
K	konstanter Faktor in der Arrheniusgleichung fuer J (\arrheniusfactor)
L	Elongation z.B. des 2CLQ-Modells (\elongation)
M	
N	absolute Stoffmenge (\absnum)
O	
P
Q	Quadrupolmoment (\quadrupole)
R	Gaskonstante (\gasconstant)
S
T	Temperatur (\temperature)
U	
V	Volumen (\volume)
W	Arbeit (\work)
X	
Y	
Z	Zeldovich-Faktor (\zeldovich)

\mathcal{A}	Übergangsmatrix (\tmatrix)
\mathcal{B}	zweiter Virialkoeffizient (\virial)
\mathcal{E}	spezifische Oberflächenenergie (\specenergy)
\nathcal{O}	Landau-Symbol O (\landau{})
\mathcal{S}	Übersättigung (\supersat)

\alpha		LFK/STA parameter alpha (\lfkalpha, \staalpha)
\beta		monomer impact rate
\gamma		Oberflächenspannung (\surfacetension)
\epsilon	LJ-Energie (\LJepsilon)
\zeta		
\eta		
\theta		Nichtisothermie-Faktor (\noniso)
\iota		Größe eines Clusters (\csizea)
\kappa		LFK K-Parameter (\lfkK)
\lambda		
\mu		chemisches Potential (\chempot)
\nu		\frontier (Clustergröße zu einer gewissen Zeit)
\xi		real b (\realb)
\rho		Massendichte (\massdensity)
\sigma		LJ-Länge (\LJsigma)
\tau		Zeitvariable (\timeb), Delayplots
\phi		Oberflächenenergie (\surfaceenergy)
\chi		
\psi		
\omega		
\upsilon	

\Gamma		
\Theta		
\Lambda		
\Xi		
\Pi
\Sigma		
\Phi		
\Psi		
\Omega		
\Upsilon	

\digamma	mean first passage time (\mfpt)
\flat		
\Im		
\nabla		Nabla-Operator

\fe     (\rF)   
\ur     (\rU)	
\aos    (\rA)   
\kaun   (\rK)	
\hagall (\rH)   
\naudhr (\rN)   
\aer    (\rE)	
\madhr  (\rM)	
\logr   (\rL)	
\gjr    (\rG)   

